Cosmological gas accretion history onto the stellar discs of Milky Way-like galaxies in the Auriga simulations -- (II) The inside-out growth of discs

We investigate the growth of stellar discs in Milky Way-mass galaxies using the magnetohydrodynamical simulations of the Auriga Project in a full cosmological context. We focus on the gas accretion process along the discs, calculating the net, infall and outflow rates as a function of galactocentric distance, and investigate the relation between them and the star formation activity. The stellar distributions of around 70% of the simulated galaxies exhibit an ``inside-out'' pattern, with older (younger) stellar populations preferentially located in the inner (outer) disc regions. In all cases, we find a very tight correlation between the infall, outflow and net accretion rates, as well as between these three quantities and the star formation rate. This is because the amount of gas which is ultimately available for star formation in each radial ring depends not only on the infall rates, but also on the amount of gas leaving the disc in outflows, which directly relates to the local star formation level. Therefore, any of these rates can be used to identify galaxies with inside-out growth. For these galaxies, the correlation between the dominant times of accretion/star formation and disc radius is well fitted by a linear function. We also find that, when averaged over galaxies with formation histories similar to the Milky Way, the simulated accretion rates show a similar evolution (both temporally- and radially-integrated) to the usual accretion prescriptions used in chemical evolution models, although some major differences arise at early times and in the inner disc regions.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
